Characterizing Network Requirements for GPU API Remoting in AI Applications

GPU remoting is a promising technique for supporting AI applications. Networking plays a key role in enabling remoting. However, for efficient remoting, the network requirements in terms of latency and bandwidth are unknown. In this paper, we take a GPU-centric approach to derive the minimum latency and bandwidth requirements for GPU remoting, while ensuring no (or little) performance degradation for AI applications. Our study including theoretical model demonstrates that, with careful remoting design, unmodified AI applications can run on the remoting setup using commodity networking hardware without any overhead or even with better performance, with low network demands.

==> data/client_result1.txt <==
api 126, count 369110, payload_size 28.000000, total_time 4.385362, serialization_time 0.665173, network_time 3.282200
api 142, count 144160, payload_size 20.000000, total_time 3.451235, serialization_time 0.187660, network_time 2.832596
api 317, count 143677, payload_size 179.877726, total_time 11.022759, serialization_time 3.841248, network_time 6.712793
api 5010, count 74554, payload_size 36.000000, total_time 4.136559, serialization_time 0.348834, network_time 3.400247
api 5014, count 74554, payload_size 100.000000, total_time 6.652480, serialization_time 2.467996, network_time 3.773520
api 5018, count 74554, payload_size 36.000000, total_time 4.360678, serialization_time 0.864662, network_time 3.114655
api 5310, count 40094, payload_size 44.000000, total_time 4.803337, serialization_time 1.288198, network_time 3.133212
api 5008, count 34147, payload_size 52.000000, total_time 6.353999, serialization_time 1.653586, network_time 4.309632
api 5041, count 20047, payload_size 36.000000, total_time 4.191350, serialization_time 0.311269, network_time 3.497980
api 5044, count 20047, payload_size 84.000000, total_time 6.080212, serialization_time 1.905871, network_time 3.794283
api 5048, count 20047, payload_size 36.000000, total_time 4.591709, serialization_time 0.821869, network_time 3.400958
api 5301, count 20047, payload_size 36.000000, total_time 5.950417, serialization_time 0.298249, network_time 5.222128
api 5302, count 20047, payload_size 36.000000, total_time 5.003841, serialization_time 0.822168, network_time 3.804509
api 5304, count 20047, payload_size 108.000000, total_time 7.432633, serialization_time 2.758717, network_time 4.281588
api 5309, count 20047, payload_size 44.000000, total_time 4.920287, serialization_time 1.246122, network_time 3.277997
api 50, count 15958, payload_size 560.133350, total_time 8.358190, serialization_time 2.639178, network_time 5.393533
api 267, count 11298, payload_size 36.000000, total_time 8.375465, serialization_time 0.683926, network_time 7.366614
api 441, count 10392, payload_size 64.000000, total_time 305.964588, serialization_time 1.423499, network_time 304.214973
api 5308, count 7840, payload_size 236.000000, total_time 110.829592, serialization_time 3.272832, network_time 107.144133
api 5311, count 6260, payload_size 148.000000, total_time 7.774281, serialization_time 2.273323, network_time 5.161502
api 5312, count 6260, payload_size 420.000000, total_time 30.623482, serialization_time 5.107348, network_time 25.176837
api 5313, count 6260, payload_size 180.000000, total_time 9.668051, serialization_time 3.556390, network_time 5.690256
api 5314, count 6260, payload_size 516.000000, total_time 20.142173, serialization_time 7.592173, network_time 12.064058
api 5318, count 6260, payload_size 236.000000, total_time 61.209265, serialization_time 4.176038, network_time 56.610543
api 5316, count 5947, payload_size 236.000000, total_time 64.617959, serialization_time 4.480578, network_time 59.716496
api 5319, count 1580, payload_size 252.000000, total_time 12.770253, serialization_time 3.508228, network_time 8.912025
api 3004, count 1018, payload_size 164.000000, total_time 22.084479, serialization_time 3.330059, network_time 18.393910
api 3008, count 1018, payload_size 52.000000, total_time 5.896857, serialization_time 1.915521, network_time 3.587426
api 3010, count 1018, payload_size 44.000000, total_time 5.144401, serialization_time 1.377210, network_time 3.374263
api 1022, count 948, payload_size 44.000000, total_time 4.919831, serialization_time 0.758439, network_time 3.777426
api 440, count 906, payload_size 728022.922737, total_time 687.341060, serialization_time 206.932671, network_time 479.990066
api 53, count 625, payload_size 217.600000, total_time 8.248000, serialization_time 2.923200, network_time 4.976000
api 51, count 223, payload_size 1774774.044843, total_time 8297.313901, serialization_time 1034.206278, network_time 7262.125561
api 443, count 62, payload_size 68.000000, total_time 11.000000, serialization_time 1.532258, network_time 9.129032
api 264, count 38, payload_size 44.000000, total_time 6.842105, serialization_time 1.078947, network_time 5.473684
api 5305, count 33, payload_size 504.000000, total_time 1441.000000, serialization_time 2.363636, network_time 1438.212121
api 414, count 29, payload_size 52.000000, total_time 346.689655, serialization_time 0.896552, network_time 345.379310
api 5317, count 22, payload_size 408.000000, total_time 4390.909091, serialization_time 2.863636, network_time 4387.636364
api 5315, count 20, payload_size 408.000000, total_time 153.500000, serialization_time 2.800000, network_time 150.450000
api 120, count 3, payload_size 756.000000, total_time 284.000000, serialization_time 5.000000, network_time 278.666667
api 118, count 2, payload_size 28.000000, total_time 22.500000, serialization_time 3.000000, network_time 17.500000
api 3001, count 2, payload_size 36.000000, total_time 239474.000000, serialization_time 1.500000, network_time 239472.000000
api 5006, count 2, payload_size 36.000000, total_time 210243.500000, serialization_time 0.500000, network_time 210242.500000
api 1, count 1, payload_size 20.000000, total_time 1502.000000, serialization_time 3.000000, network_time 1491.000000
api 2, count 1, payload_size 36.000000, total_time 151.000000, serialization_time 64.000000, network_time 77.000000
api 117, count 1, payload_size 28.000000, total_time 9.000000, serialization_time 0.000000, network_time 9.000000


==> data/client_result2.txt <==
api 51, count 223, client_total_time 86685.493274
api 441, count 10392, client_total_time 306.112490
api 317, count 143677, client_total_time 12.041844
api 126, count 369110, client_total_time 4.547639
api 5308, count 7840, client_total_time 111.036352
api 440, count 906, client_total_time 687.695364
api 142, count 144160, client_total_time 3.605050
api 5014, count 74554, client_total_time 6.834576
api 3001, count 2, client_total_time 239476.500000
api 5006, count 2, client_total_time 210247.000000
api 5316, count 5947, client_total_time 64.886329
api 5318, count 6260, client_total_time 61.458147
api 5018, count 74554, client_total_time 4.528221
api 5010, count 74554, client_total_time 4.285699
api 5008, count 34147, client_total_time 6.607345
api 5310, count 40094, client_total_time 4.979074
api 5312, count 6260, client_total_time 30.846486
api 50, count 15958, client_total_time 10.505828
api 5304, count 20047, client_total_time 7.647279
api 5314, count 6260, client_total_time 20.471565
api 5044, count 20047, client_total_time 6.283584
api 5301, count 20047, client_total_time 6.180775
api 5302, count 20047, client_total_time 5.209458
api 5309, count 20047, client_total_time 5.137078
api 5317, count 22, client_total_time 4391.181818
api 267, count 11298, client_total_time 8.501062
api 5048, count 20047, client_total_time 4.788647
api 5041, count 20047, client_total_time 4.369681
api 5313, count 6260, client_total_time 9.926358
api 5311, count 6260, client_total_time 8.017732
api 117, count 1346356, client_total_time 0.035602
api 5305, count 33, client_total_time 1441.454545
api 1, count 1, client_total_time 31275.000000
api 3004, count 1018, client_total_time 22.314342
api 5319, count 1580, client_total_time 12.991772
api 414, count 29, client_total_time 347.206897
api 3008, count 1018, client_total_time 6.180747
api 3010, count 1018, client_total_time 5.341847
api 53, count 625, client_total_time 8.478400
api 1022, count 948, client_total_time 5.119198
api 5315, count 20, client_total_time 153.850000
api 120, count 3, client_total_time 284.333333
api 443, count 62, client_total_time 11.096774
api 264, count 38, client_total_time 7.105263
api 2, count 1, client_total_time 161.000000
api 118, count 2, client_total_time 27.000000


==> data/server_result1.txt <==
api 126, count 369110, payload_size 28.000000, total_time 73.760204, serialization_time 0.308496, network_time 72.860123
api 142, count 144160, payload_size 20.000000, total_time 3.805757, serialization_time 0.252567, network_time 3.051595
api 317, count 143677, payload_size 179.877726, total_time 15.617232, serialization_time 0.826569, network_time 11.612520
api 5010, count 74554, payload_size 36.000000, total_time 4.996003, serialization_time 0.796309, network_time 3.594482
api 5014, count 74554, payload_size 100.000000, total_time 7.000845, serialization_time 0.716930, network_time 5.630000
api 5018, count 74554, payload_size 36.000000, total_time 4.654385, serialization_time 0.314202, network_time 3.782574
api 5310, count 40094, payload_size 44.000000, total_time 6.653863, serialization_time 0.322367, network_time 5.794508
api 5008, count 34147, payload_size 52.000000, total_time 16.960319, serialization_time 0.381732, network_time 15.071251
api 5041, count 20047, payload_size 36.000000, total_time 4.589814, serialization_time 0.736070, network_time 3.098119
api 5044, count 20047, payload_size 84.000000, total_time 6.477877, serialization_time 0.597596, network_time 5.112087
api 5048, count 20047, payload_size 36.000000, total_time 4.956502, serialization_time 0.296354, network_time 3.811543
api 5301, count 20047, payload_size 36.000000, total_time 6.287774, serialization_time 0.743652, network_time 3.051080
api 5302, count 20047, payload_size 36.000000, total_time 6.408091, serialization_time 0.347833, network_time 4.875443
api 5304, count 20047, payload_size 108.000000, total_time 7.833641, serialization_time 0.931910, network_time 5.964633
api 5309, count 20047, payload_size 44.000000, total_time 5.267272, serialization_time 0.348980, network_time 4.231805
api 50, count 15958, payload_size 560.133350, total_time 10.638927, serialization_time 1.421544, network_time 7.686051
api 267, count 11298, payload_size 36.000000, total_time 8.866702, serialization_time 0.312091, network_time 3.582581
api 441, count 10392, payload_size 64.000000, total_time 306.164261, serialization_time 1.176867, network_time 4.119034
api 5308, count 7840, payload_size 236.000000, total_time 111.245153, serialization_time 1.328954, network_time 6.532398
api 5311, count 6260, payload_size 148.000000, total_time 11.781789, serialization_time 1.184505, network_time 9.149201
api 5312, count 6260, payload_size 420.000000, total_time 33.940895, serialization_time 1.521725, network_time 11.302077
api 5313, count 6260, payload_size 180.000000, total_time 10.098722, serialization_time 1.344249, network_time 7.049201
api 5314, count 6260, payload_size 516.000000, total_time 22.280831, serialization_time 1.950799, network_time 13.087700
api 5318, count 6260, payload_size 236.000000, total_time 61.692332, serialization_time 1.473003, network_time 7.730511
api 5316, count 5947, payload_size 236.000000, total_time 65.191357, serialization_time 1.426097, network_time 8.146797
api 5319, count 1580, payload_size 252.000000, total_time 16.408861, serialization_time 1.012658, network_time 9.912658
api 3004, count 1018, payload_size 164.000000, total_time 22.713163, serialization_time 1.008841, network_time 6.788802
api 3008, count 1018, payload_size 52.000000, total_time 15.567780, serialization_time 0.385069, network_time 14.229862
api 3010, count 1018, payload_size 44.000000, total_time 5.597250, serialization_time 0.393910, network_time 4.494106
api 1022, count 948, payload_size 44.000000, total_time 23.130802, serialization_time 0.828059, network_time 21.658228
api 440, count 906, payload_size 728022.922737, total_time 811.380795, serialization_time 154.501104, network_time 591.791391
api 53, count 625, payload_size 217.600000, total_time 8.948800, serialization_time 0.860800, network_time 6.212800
api 51, count 223, payload_size 1774774.044843, total_time 89053.071749, serialization_time 791.932735, network_time 82720.260090
api 443, count 62, payload_size 68.000000, total_time 11.338710, serialization_time 0.387097, network_time 4.790323
api 264, count 38, payload_size 44.000000, total_time 7.947368, serialization_time 0.578947, network_time 4.815789
api 5305, count 33, payload_size 504.000000, total_time 1440.454545, serialization_time 2.606061, network_time 6.363636
api 414, count 29, payload_size 52.000000, total_time 347.448276, serialization_time 2.344828, network_time 4.724138
api 5317, count 22, payload_size 408.000000, total_time 4390.954545, serialization_time 2.863636, network_time 6.545455
api 5315, count 20, payload_size 408.000000, total_time 153.100000, serialization_time 2.300000, network_time 6.350000
api 120, count 3, payload_size 756.000000, total_time 353.666667, serialization_time 1.000000, network_time 82.000000
api 118, count 2, payload_size 28.000000, total_time 1790666.500000, serialization_time 2.000000, network_time 1790658.500000
api 3001, count 2, payload_size 36.000000, total_time 239511.000000, serialization_time 3.000000, network_time 46.000000
api 5006, count 2, payload_size 36.000000, total_time 210297.500000, serialization_time 3.500000, network_time 67.500000
api 2, count 1, payload_size 36.000000, total_time 2230464.000000, serialization_time 7.000000, network_time 2230427.000000
api 117, count 1, payload_size 28.000000, total_time 50.000000, serialization_time 1.000000, network_time 43.000000


==> data/server_result2.txt <==
api 441, count 10392, server_vanilla_time 300.303791
api 51, count 223, server_vanilla_time 5514.372197
api 5308, count 7840, server_vanilla_time 101.929209
api 3001, count 2, server_vanilla_time 239458.000000
api 5006, count 2, server_vanilla_time 210221.000000
api 317, count 143677, server_vanilla_time 2.378878
api 5316, count 5947, server_vanilla_time 54.024886
api 5318, count 6260, server_vanilla_time 50.861661
api 5312, count 6260, server_vanilla_time 16.920927
api 5317, count 22, server_vanilla_time 4380.181818
api 126, count 369110, server_vanilla_time 0.176985
api 440, count 906, server_vanilla_time 63.613687
api 267, count 11298, server_vanilla_time 4.446451
api 5305, count 33, server_vanilla_time 1430.181818
api 5301, count 20047, server_vanilla_time 1.926922
api 5314, count 6260, server_vanilla_time 5.876997
api 5008, count 34147, server_vanilla_time 0.938999
api 142, count 144160, server_vanilla_time 0.127116
api 3004, count 1018, server_vanilla_time 13.782908
api 414, count 29, server_vanilla_time 338.689655
api 50, count 15958, server_vanilla_time 0.530768
api 5319, count 1580, server_vanilla_time 4.512025
api 5014, count 74554, server_vanilla_time 0.093758
api 5010, count 74554, server_vanilla_time 0.077474
api 5018, count 74554, server_vanilla_time 0.076347
api 5313, count 6260, server_vanilla_time 0.887859
api 5302, count 20047, server_vanilla_time 0.273308
api 5311, count 6260, server_vanilla_time 0.777636
api 5048, count 20047, server_vanilla_time 0.212151
api 5304, count 20047, server_vanilla_time 0.180725
api 5041, count 20047, server_vanilla_time 0.171347
api 5044, count 20047, server_vanilla_time 0.149748
api 5315, count 20, server_vanilla_time 142.850000
api 5310, count 40094, server_vanilla_time 0.065970
api 5309, count 20047, server_vanilla_time 0.111737
api 120, count 3, server_vanilla_time 269.666667
api 53, count 625, server_vanilla_time 1.168000
api 443, count 62, server_vanilla_time 5.419355
api 3008, count 1018, server_vanilla_time 0.307466
api 1022, count 948, server_vanilla_time 0.174051
api 3010, count 1018, server_vanilla_time 0.126719
api 264, count 38, server_vanilla_time 1.763158
api 118, count 2, server_vanilla_time 4.500000
api 117, count 1, server_vanilla_time 5.000000
api 2, count 1, server_vanilla_time 2.000000


==> excel-data/app-chrctr/async-SR/Bert.txt <==
cublasSetMathMode 98 83798
cublasSetStream_v2 98 124772
cublasSgemmStridedBatched 24 389793
cublasSgemm_v2 74 198637
cudaGetDevice 2126 59139
cudaGetLastError 281 9885
cudaLaunchKernel 194 727864
cudaMemcpyAsyncDeviceToHost 1 24632
cudaMemcpyAsyncHostToDevice 3 9501
cudaStreamSynchronize 4 34146


==> excel-data/app-chrctr/async-SR/GPT2.txt <==
cuCtxGetCurrent 12 49387
cuLaunchKernel 12 93363
cublasSetMathMode 876 658369
cublasSetStream_v2 876 1104665
cublasSgemmStridedBatched 288 4378521
cublasSgemm_v2 588 954664
cudaDeviceGetAttribute 12 42621
cudaGetDevice 33644 906623
cudaGetLastError 3942 143167
cudaLaunchKernel 3077 9838858
cudaMemcpyAsyncDeviceToDevice 540 1467188
cudaMemcpyAsyncDeviceToHost 14 241056
cudaMemcpyAsyncHostToDevice 147 470840
cudaOccupancyMaxActiveBlocksPerMultiprocessorWithFlags 12 84544
cudaPeekAtLastError 48 959
cudaStreamSynchronize 161 1851653


==> excel-data/app-chrctr/async-SR/RTrain.txt <==
cuDevicePrimaryCtxGetState 313 1335150
cublasSetMathMode 1018 1028086
cublasSetStream_v2 1018 1741519
cublasSgemm_v2 1018 2987287
cudaGetDevice 1347046 53802300
cudaGetLastError 144255 7560143
cudaLaunchKernel 143801 382941943
cudaMemcpyAsyncDeviceToDevice 62 87500
cudaMemcpyAsyncDeviceToHost 10514 8475626049
cudaMemcpyAsyncHostToDevice 784 119675095
cudaStreamSynchronize 11298 259592683
cudnnBatchNormalizationBackwardEx 6260 70172907
cudnnBatchNormalizationForwardInference 1580 3192340
cudnnBatchNormalizationForwardTrainingEx 6260 38227338
cudnnConvolutionBackwardData 5947 31476582
cudnnConvolutionBackwardFilter 6260 20566968
cudnnConvolutionForward 7840 26099086
cudnnCreateConvolutionDescriptor 20047 26225631
cudnnCreateFilterDescriptor 20047 22691732
cudnnCreateTensorDescriptor 74554 101420797
cudnnDestroyConvolutionDescriptor 20047 16047432
cudnnDestroyFilterDescriptor 20047 12841651
cudnnDestroyTensorDescriptor 74554 46269994
cudnnGetBatchNormalizationBackwardExWorkspaceSize 6260 194795873
cudnnGetBatchNormalizationForwardTrainingExWorkspaceSize 6260 88089296
cudnnSetConvolutionGroupCount 20047 16050392
cudnnSetConvolutionMathType 40094 43868429
cudnnSetConvolutionNdDescriptor 20047 37455955
cudnnSetFilterNdDescriptor 20047 23860555
cudnnSetStream 34147 61426853
cudnnSetTensorNdDescriptor 74554 103110212


==> excel-data/app-chrctr/async-SR/ResNet.txt <==
cublasSetMathMode 1 582
cublasSetStream_v2 1 757
cublasSgemm_v2 1 1601
cudaGetDevice 908 30980
cudaGetLastError 29 1877
cudaLaunchKernel 28 61817
cudaMemcpyAsyncDeviceToDevice 1 2541
cudaMemcpyAsyncDeviceToHost 1 20256
cudaMemcpyAsyncHostToDevice 2 7540
cudaStreamSynchronize 3 27399
cudnnBatchNormalizationForwardInference 20 46057
cudnnConvolutionForward 20 47964
cudnnCreateConvolutionDescriptor 20 13924
cudnnCreateFilterDescriptor 20 17842
cudnnCreateTensorDescriptor 80 84909
cudnnDestroyConvolutionDescriptor 20 10986
cudnnDestroyFilterDescriptor 20 10012
cudnnDestroyTensorDescriptor 80 48929
cudnnSetConvolutionGroupCount 20 14275
cudnnSetConvolutionMathType 40 25183
cudnnSetConvolutionNdDescriptor 20 27825
cudnnSetFilterNdDescriptor 20 19532
cudnnSetStream 40 61632
cudnnSetTensorNdDescriptor 80 76303


==> excel-data/app-chrctr/async-SR/StableDiffusion.txt <==
cuDevicePrimaryCtxGetState 1 5226
cublasSetMathMode 13041 10969006
cublasSetStream_v2 13041 20418373
cublasSgemmStridedBatched 3365 153784971
cublasSgemm_v2 9676 27075008
cudaGetDevice 519804 15868628
cudaGetLastError 64164 2251317
cudaLaunchKernel 47832 145284934
cudaMemcpyAsyncDeviceToDevice 4 10984
cudaMemcpyAsyncDeviceToHost 176 5416644312
cudaMemcpyAsyncHostToDevice 4 188339
cudaStreamIsCapturing 1 6325
cudaStreamSynchronize 180 1325840
cudnnConvolutionForward 5035 15793836
cudnnCreateConvolutionDescriptor 5035 3528759
cudnnCreateFilterDescriptor 5035 5268575
cudnnCreateTensorDescriptor 10070 11458662
cudnnDestroyConvolutionDescriptor 5035 2900923
cudnnDestroyFilterDescriptor 5035 2326914
cudnnDestroyTensorDescriptor 10070 5964913
cudnnSetConvolutionGroupCount 5035 3830563
cudnnSetConvolutionMathType 10070 6719333
cudnnSetConvolutionNdDescriptor 5035 7099834
cudnnSetFilterNdDescriptor 5035 5318079
cudnnSetStream 5035 9282677
cudnnSetTensorNdDescriptor 10070 12124910


==> excel-data/app-chrctr/async/Bert.txt <==
cublasSetMathMode 98 99258
cublasSetStream_v2 98 123037
cublasSgemmStridedBatched 24 429265
cublasSgemm_v2 74 249223
cudaGetDevice 2126 7258566
cudaGetLastError 281 1445257
cudaLaunchKernel 194 569416
cudaMemcpyAsyncDeviceToHost 1 22349
cudaMemcpyAsyncHostToDevice 3 5863
cudaStreamSynchronize 4 28771


==> excel-data/app-chrctr/async/GPT2.txt <==
cuCtxGetCurrent 12 29907
cuLaunchKernel 12 85264
cublasSetMathMode 876 537162
cublasSetStream_v2 876 667870
cublasSgemmStridedBatched 288 3585418
cublasSgemm_v2 588 1179851
cudaDeviceGetAttribute 12 26302
cudaGetDevice 33644 82993919
cudaGetLastError 3942 21909277
cudaLaunchKernel 3077 6044999
cudaMemcpyAsyncDeviceToDevice 540 614418
cudaMemcpyAsyncDeviceToHost 14 221677
cudaMemcpyAsyncHostToDevice 147 231872
cudaOccupancyMaxActiveBlocksPerMultiprocessorWithFlags 12 36155
cudaPeekAtLastError 48 172121
cudaStreamSynchronize 161 1737296


==> excel-data/app-chrctr/async/RTrain.txt <==
cuDevicePrimaryCtxGetState 313 1044948
cublasSetMathMode 1018 1026387
cublasSetStream_v2 1018 1474313
cublasSgemm_v2 1018 3369523
cudaGetDevice 1347046 4219210262
cudaGetLastError 144255 710797326
cudaLaunchKernel 143801 434671807
cudaMemcpyAsyncDeviceToDevice 62 75869
cudaMemcpyAsyncDeviceToHost 10514 3910256422
cudaMemcpyAsyncHostToDevice 784 117220793
cudaStreamSynchronize 11298 312215424
cudnnBatchNormalizationBackwardEx 6260 72831708
cudnnBatchNormalizationForwardInference 1580 5022284
cudnnBatchNormalizationForwardTrainingEx 6260 35852319
cudnnConvolutionBackwardData 5947 34430959
cudnnConvolutionBackwardFilter 6260 34222034
cudnnConvolutionForward 7840 25339009
cudnnCreateConvolutionDescriptor 20047 67787892
cudnnCreateFilterDescriptor 20047 62547675
cudnnCreateTensorDescriptor 74554 219913339
cudnnDestroyConvolutionDescriptor 20047 13896274
cudnnDestroyFilterDescriptor 20047 10632839
cudnnDestroyTensorDescriptor 74554 42619756
cudnnGetBatchNormalizationBackwardExWorkspaceSize 6260 53791780
cudnnGetBatchNormalizationForwardTrainingExWorkspaceSize 6260 26554059
cudnnSetConvolutionGroupCount 20047 19158485
cudnnSetConvolutionMathType 40094 44773612
cudnnSetConvolutionNdDescriptor 20047 44088804
cudnnSetFilterNdDescriptor 20047 31451964
cudnnSetStream 34147 43416911
cudnnSetTensorNdDescriptor 74554 134282820


==> excel-data/app-chrctr/async/ResNet.txt <==
cublasSetMathMode 1 735
cublasSetStream_v2 1 715
cublasSgemm_v2 1 1938
cudaGetDevice 908 3124800
cudaGetLastError 29 198430
cudaLaunchKernel 28 61028
cudaMemcpyAsyncDeviceToDevice 1 1155
cudaMemcpyAsyncDeviceToHost 1 19384
cudaMemcpyAsyncHostToDevice 2 5741
cudaStreamSynchronize 3 33362
cudnnBatchNormalizationForwardInference 20 69321
cudnnConvolutionForward 20 62429
cudnnCreateConvolutionDescriptor 20 57089
cudnnCreateFilterDescriptor 20 53872
cudnnCreateTensorDescriptor 80 209959
cudnnDestroyConvolutionDescriptor 20 12398
cudnnDestroyFilterDescriptor 20 10676
cudnnDestroyTensorDescriptor 80 52824
cudnnSetConvolutionGroupCount 20 17023
cudnnSetConvolutionMathType 40 29259
cudnnSetConvolutionNdDescriptor 20 25788
cudnnSetFilterNdDescriptor 20 23882
cudnnSetStream 40 36622
cudnnSetTensorNdDescriptor 80 101502


==> excel-data/app-chrctr/async/StableDiffusion.txt <==
cuDevicePrimaryCtxGetState 1 3769
cublasSetMathMode 13041 11927321
cublasSetStream_v2 13041 16459100
cublasSgemmStridedBatched 3365 72149012
cublasSgemm_v2 9676 31157505
cudaGetDevice 519804 1964616721
cudaGetLastError 64164 382739786
cudaLaunchKernel 47832 140045742
cudaMemcpyAsyncDeviceToDevice 4 6526
cudaMemcpyAsyncDeviceToHost 176 3425173625
cudaMemcpyAsyncHostToDevice 4 184870
cudaStreamIsCapturing 1 4735
cudaStreamSynchronize 180 1657016
cudnnConvolutionForward 5035 26034487
cudnnCreateConvolutionDescriptor 5035 19117893
cudnnCreateFilterDescriptor 5035 18412521
cudnnCreateTensorDescriptor 10070 36363246
cudnnDestroyConvolutionDescriptor 5035 3174024
cudnnDestroyFilterDescriptor 5035 2199265
cudnnDestroyTensorDescriptor 10070 5422730
cudnnSetConvolutionGroupCount 5035 5914507
cudnnSetConvolutionMathType 10070 9394238
cudnnSetConvolutionNdDescriptor 5035 10455724
cudnnSetFilterNdDescriptor 5035 9080222
cudnnSetStream 5035 6179306
cudnnSetTensorNdDescriptor 10070 20763299

